RVI-SAC: Average Reward Off-Policy Deep Reinforcement Learning

In this paper, we propose an off-policy deep reinforcement learning (DRL) method utilizing the average reward criterion. While most existing DRL methods employ the discounted reward criterion, this can potentially lead to a discrepancy between the training objective and performance metrics in continuing tasks, making the average reward criterion a recommended alternative. We introduce RVI-SAC, an extension of the state-of-the-art off-policy DRL method, Soft Actor-Critic (SAC), to the average reward criterion. Our proposal consists of (1) Critic updates based on RVI Q-learning, (2) Actor updates introduced by the average reward soft policy improvement theorem, and (3) automatic adjustment of Reset Cost enabling the average reward reinforcement learning to be applied to tasks with termination. We apply our method to the Gymnasium's Mujoco tasks, a subset of locomotion tasks, and demonstrate that RVI-SAC shows competitive performance compared to existing methods.

==> plotter/config/average_reward.yml <==
Results:
  Ant:
    RVI-SAC:
      Project: icml2024
      Key: eval/average_rewards
      Group: RVI_SAC-gymnasium/Ant-v4-11942-GPUSV
    SAC-0.99:
      Project: icml2024
      Key: eval/average_rewards
      Group: SAC-gymnasium/Ant-v4-11947-GPUSV
    SAC-0.999:
      Project: icml2024
      Key: eval/average_rewards
      Group: SAC-gymnasium/Ant-v4-11955-GPUSV
    SAC-0.97:
      Project: icml2024
      Key: eval/average_rewards
      Group: SAC-gymnasium/Ant-v4-11961-GPUSV
    ARO-DDPG:
      Project: icml2024
      Key: eval/average_rewards
      Group: ARO_DDPG-gymnasium/Ant-v4-15124532
  Walker2d:
    RVI-SAC:
      Project: icml2024
      Key: eval/average_rewards
      Group: RVI_SAC-gymnasium/Walker2d-v4-11943-GPUSV
    SAC-0.99:
      Project: icml2024
      Key: eval/average_rewards
      Group: SAC-gymnasium/Walker2d-v4-11948-GPUSV
    SAC-0.999:
      Project: icml2024
      Key: eval/average_rewards
      Group: SAC-gymnasium/Walker2d-v4-11956-GPUSV
    SAC-0.97:
      Project: icml2024
      Key: eval/average_rewards
      Group: SAC-gymnasium/Walker2d-v4-11962-GPUSV
    ARO-DDPG:
      Project: icml2024
      Key: eval/average_rewards
      Group: ARO_DDPG-gymnasium/Walker2d-v4-15124533
  Hopper:
    RVI-SAC:
      Project: icml2024
      Key: eval/average_rewards
      Group: RVI_SAC-gymnasium/Hopper-v4-11944-GPUSV
    SAC-0.99:
      Project: icml2024
      Key: eval/average_rewards
      Group: SAC-gymnasium/Hopper-v4-11941-GPUSV
    SAC-0.999:
      Project: icml2024
      Key: eval/average_rewards
      Group: SAC-gymnasium/Hopper-v4-11957-GPUSV
    SAC-0.97:
      Project: icml2024
      Key: eval/average_rewards
      Group: SAC-gymnasium/Hopper-v4-11963-GPUSV
    ARO-DDPG:
      Project: icml2024
      Key: eval/average_rewards
      Group: ARO_DDPG-gymnasium/Hopper-v4-15124534
  HalfCheetah:
    RVI-SAC:
      Project: icml2024
      Key: eval/average_rewards
      Group: RVI_SAC-gymnasium/HalfCheetah-v4-11972-GPUSV
    SAC-0.99:
      Project: icml2024
      Key: eval/average_rewards
      Group: SAC-gymnasium/HalfCheetah-v4-11969-GPUSV
    SAC-0.999:
      Project: icml2024
      Key: eval/average_rewards
      Group: SAC-gymnasium/HalfCheetah-v4-11958-GPUSV
    SAC-0.97:
      Project: icml2024
      Key: eval/average_rewards
      Group: SAC-gymnasium/HalfCheetah-v4-11964-GPUSV
    ARO-DDPG:
      Project: icml2024
      Key: eval/average_rewards
      Group: ARO_DDPG-gymnasium/HalfCheetah-v4-15124535
  Humanoid:
    RVI-SAC:
      Project: icml2024
      Key: eval/average_rewards
      Group: RVI_SAC-gymnasium/Humanoid-v4-11973-GPUSV
    SAC-0.99:
      Project: icml2024
      Key: eval/average_rewards
      Group: SAC-gymnasium/Humanoid-v4-11968-GPUSV
    SAC-0.999:
      Project: icml2024
      Key: eval/average_rewards
      Group: SAC-gymnasium/Humanoid-v4-11960-GPUSV
    SAC-0.97:
      Project: icml2024
      Key: eval/average_rewards
      Group: SAC-gymnasium/Humanoid-v4-11966-GPUSV
    ARO-DDPG:
      Project: icml2024
      Key: eval/average_rewards
      Group: ARO_DDPG-gymnasium/Humanoid-v4-15124537
  Swimmer:
    RVI-SAC:
      Project: icml2024
      Key: eval/average_rewards
      Group: RVI_SAC-gymnasium/Swimmer-v4-11945-GPUSV
    SAC-0.99:
      Project: icml2024
      Key: eval/average_rewards
      Group: SAC-gymnasium/Swimmer-v4-11967-GPUSV
    SAC-0.999:
      Project: icml2024
      Key: eval/average_rewards
      Group: SAC-gymnasium/Swimmer-v4-11959-GPUSV
    SAC-0.97:
      Project: icml2024
      Key: eval/average_rewards
      Group: SAC-gymnasium/Swimmer-v4-11965-GPUSV
    ARO-DDPG:
      Project: icml2024
      Key: eval/average_rewards
      Group: ARO_DDPG-gymnasium/Swimmer-v4-15124536

Visualize:
  RVI-SAC:
    label: "RVI-SAC"
    color: "red"
  SAC-0.99:
    label: "SAC ($\\gamma$ = 0.99)"
    color: "blue"
  SAC-0.999:
    label: "SAC ($\\gamma$ = 0.999)"
    color: "green"
  SAC-0.97:
    label: "SAC ($\\gamma$ = 0.97)"
    color: "orange"
  ARO-DDPG:
    label: "ARO-DDPG"
    color: "purple"


==> plotter/config/fixed_reset.yml <==
Results:
  Ant:
    RVI-SAC:
      Project: icml2024
      Key: eval/returns
      Group: RVI_SAC-gymnasium/Ant-v4-11942-GPUSV
    Reset-0:
      Project: icml2024
      Key: eval/returns
      Group: RVI_SAC_WITH_FIXED_RESET_COST-gymnasium/Ant-v4-11990-GPUSV
    Reset-10:
      Project: icml2024
      Key: eval/returns
      Group: RVI_SAC_WITH_FIXED_RESET_COST-gymnasium/Ant-v4-11991-GPUSV
    Reset-100:
      Project: icml2024
      Key: eval/returns
      Group: RVI_SAC_WITH_FIXED_RESET_COST-gymnasium/Ant-v4-11992-GPUSV
    Reset-250:
      Project: icml2024
      Key: eval/returns
      Group: RVI_SAC_WITH_FIXED_RESET_COST-gymnasium/Ant-v4-11993-GPUSV
    Reset-500:
      Project: icml2024
      Key: eval/returns
      Group: RVI_SAC_WITH_FIXED_RESET_COST-gymnasium/Ant-v4-11994-GPUSV

Visualize:
  RVI-SAC:
    label: "RVI-SAC"
    color: "red"
  Reset-0:
    label: "$r_{cost} = 0$"
    color: "purple"
  Reset-10:
    label: "$r_{cost} = 10$"
    color: "orange"
  Reset-100:
    label: "$r_{cost} = 100$"
    color: "blue"
  Reset-250:
    label: "$r_{cost} = 250$"
    color: "green"
  Reset-500:
    label: "$r_{cost} = 500$"
    color: "yellow"


==> plotter/config/main_result.yml <==
Results:
  Ant:
    RVI-SAC:
      Project: icml2024
      Key: eval/returns
      Group: RVI_SAC-gymnasium/Ant-v4-11942-GPUSV
    SAC-0.99:
      Project: icml2024
      Key: eval/returns
      Group: SAC-gymnasium/Ant-v4-11947-GPUSV
    SAC-0.999:
      Project: icml2024
      Key: eval/returns
      Group: SAC-gymnasium/Ant-v4-11955-GPUSV
    SAC-0.97:
      Project: icml2024
      Key: eval/returns
      Group: SAC-gymnasium/Ant-v4-11961-GPUSV
    ARO-DDPG:
      Project: icml2024
      Key: eval/returns
      Group: ARO_DDPG-gymnasium/Ant-v4-15124532
  Walker2d:
    RVI-SAC:
      Project: icml2024
      Key: eval/returns
      Group: RVI_SAC-gymnasium/Walker2d-v4-11943-GPUSV
    SAC-0.99:
      Project: icml2024
      Key: eval/returns
      Group: SAC-gymnasium/Walker2d-v4-11948-GPUSV
    SAC-0.999:
      Project: icml2024
      Key: eval/returns
      Group: SAC-gymnasium/Walker2d-v4-11956-GPUSV
    SAC-0.97:
      Project: icml2024
      Key: eval/returns
      Group: SAC-gymnasium/Walker2d-v4-11962-GPUSV
    ARO-DDPG:
      Project: icml2024
      Key: eval/returns
      Group: ARO_DDPG-gymnasium/Walker2d-v4-15124533
  Hopper:
    RVI-SAC:
      Project: icml2024
      Key: eval/returns
      Group: RVI_SAC-gymnasium/Hopper-v4-11944-GPUSV
    SAC-0.99:
      Project: icml2024
      Key: eval/returns
      Group: SAC-gymnasium/Hopper-v4-11941-GPUSV
    SAC-0.999:
      Project: icml2024
      Key: eval/returns
      Group: SAC-gymnasium/Hopper-v4-11957-GPUSV
    SAC-0.97:
      Project: icml2024
      Key: eval/returns
      Group: SAC-gymnasium/Hopper-v4-11963-GPUSV
    ARO-DDPG:
      Project: icml2024
      Key: eval/returns
      Group: ARO_DDPG-gymnasium/Hopper-v4-15124534
  HalfCheetah:
    RVI-SAC:
      Project: icml2024
      Key: eval/returns
      Group: RVI_SAC-gymnasium/HalfCheetah-v4-11972-GPUSV
    SAC-0.99:
      Project: icml2024
      Key: eval/returns
      Group: SAC-gymnasium/HalfCheetah-v4-11969-GPUSV
    SAC-0.999:
      Project: icml2024
      Key: eval/returns
      Group: SAC-gymnasium/HalfCheetah-v4-11958-GPUSV
    SAC-0.97:
      Project: icml2024
      Key: eval/returns
      Group: SAC-gymnasium/HalfCheetah-v4-11964-GPUSV
    ARO-DDPG:
      Project: icml2024
      Key: eval/returns
      Group: ARO_DDPG-gymnasium/HalfCheetah-v4-15124535
  Humanoid:
    RVI-SAC:
      Project: icml2024
      Key: eval/returns
      Group: RVI_SAC-gymnasium/Humanoid-v4-11973-GPUSV
    SAC-0.99:
      Project: icml2024
      Key: eval/returns
      Group: SAC-gymnasium/Humanoid-v4-11968-GPUSV
    SAC-0.999:
      Project: icml2024
      Key: eval/returns
      Group: SAC-gymnasium/Humanoid-v4-11960-GPUSV
    SAC-0.97:
      Project: icml2024
      Key: eval/returns
      Group: SAC-gymnasium/Humanoid-v4-11966-GPUSV
    ARO-DDPG:
      Project: icml2024
      Key: eval/returns
      Group: ARO_DDPG-gymnasium/Humanoid-v4-15124537
  Swimmer:
    RVI-SAC:
      Project: icml2024
      Key: eval/returns
      Group: RVI_SAC-gymnasium/Swimmer-v4-11945-GPUSV
    SAC-0.99:
      Project: icml2024
      Key: eval/returns
      Group: SAC-gymnasium/Swimmer-v4-11967-GPUSV
    SAC-0.999:
      Project: icml2024
      Key: eval/returns
      Group: SAC-gymnasium/Swimmer-v4-11959-GPUSV
    SAC-0.97:
      Project: icml2024
      Key: eval/returns
      Group: SAC-gymnasium/Swimmer-v4-11965-GPUSV
    ARO-DDPG:
      Project: icml2024
      Key: eval/returns
      Group: ARO_DDPG-gymnasium/Swimmer-v4-15124536

Visualize:
  RVI-SAC:
    label: "RVI-SAC"
    color: "red"
  SAC-0.99:
    label: "SAC ($\\gamma$ = 0.99)"
    color: "blue"
  SAC-0.999:
    label: "SAC ($\\gamma$ = 0.999)"
    color: "green"
  SAC-0.97:
    label: "SAC ($\\gamma$ = 0.97)"
    color: "orange"
  ARO-DDPG:
    label: "ARO-DDPG"
    color: "purple"


==> plotter/config/rvi_ablation.yml <==
Results:
  Ant:
    RVI-SAC:
      Project: icml2024
      Key: eval/returns
      Group: RVI_SAC-gymnasium/Ant-v4-11942-GPUSV
    RVI-ReferenceState-1:
      Project: icml2024
      Key: eval/returns
      Group: RVI_SAC_WITH_REFERENCE-gymnasium/Ant-v4-11989-GPUSV
    RVI-ReferenceState-2:
      Project: icml2024
      Key: eval/returns
      Group: RVI_SAC_WITH_REFERENCE-gymnasium/Ant-v4-11946-GPUSV
    RVI-ReferenceState-3:
      Project: icml2024
      Key: eval/returns
      Group: RVI_SAC_WITH_REFERENCE-gymnasium/Ant-v4-11987-GPUSV
    RVI-WithoutDelay:
      Project: icml2024
      Key: eval/returns
      Group: RVI_SAC_WITHOUT_DELAYD_FQ_UPDATE-gymnasium/Ant-v4-11978-GPUSV

Visualize:
  RVI-SAC:
    label: "RVI-SAC"
    color: "red"
  RVI-ReferenceState-1:
    label: "RefState (s,a)-\\#1"
    color: "purple"
  RVI-ReferenceState-2:
    label: "RefState (s,a)-\\#2"
    color: "blue"
  RVI-ReferenceState-3:
    label: "RefState (s,a)-\\#3"
    color: "skyblue"
  RVI-WithoutDelay:
    label: "RVI-SAC without Delay"
    color: "orange"


==> plotter/config/sac_with_reset.yml <==
Results:
  Ant:
    RVI-SAC:
      Project: icml2024
      Key: eval/returns
      Group: RVI_SAC-gymnasium/Ant-v4-11942-GPUSV
    SAC:
      Project: icml2024
      Key: eval/returns
      Group: SAC_WITH_RESET-gymnasium/Ant-v4-11979-GPUSV
    ARO-DDPG:
      Project: icml2024
      Key: eval/returns
      Group: ARO_DDPG_WITH_RESET-gymnasium/Ant-v4-11985-GPUSV
  Walker2d:
    RVI-SAC:
      Project: icml2024
      Key: eval/returns
      Group: RVI_SAC-gymnasium/Walker2d-v4-11943-GPUSV
    SAC:
      Project: icml2024
      Key: eval/returns
      Group: SAC_WITH_RESET-gymnasium/Walker2d-v4-11980-GPUSV
    ARO-DDPG:
      Project: icml2024
      Key: eval/returns
      Group: ARO_DDPG_WITH_RESET-gymnasium/Walker2d-v4-11995-GPUSV
  Hopper:
    RVI-SAC:
      Project: icml2024
      Key: eval/returns
      Group: ARO_DDPG_WITH_RESET-gymnasium/Hopper-v4-11996-GPUSV
    SAC:
      Project: icml2024
      Key: eval/returns
      Group: SAC_WITH_RESET-gymnasium/Hopper-v4-11981-GPUSV
    ARO-DDPG:
      Project: icml2024
      Key: eval/returns
      Group: ARO_DDPG_WITH_RESET-gymnasium/Ant-v4-11985-GPUSV
  Humanoid:
    RVI-SAC:
      Project: icml2024
      Key: eval/returns
      Group: RVI_SAC-gymnasium/Humanoid-v4-11973-GPUSV
    SAC:
      Project: icml2024
      Key: eval/returns
      Group: SAC_WITH_RESET-gymnasium/Humanoid-v4-11982-GPUSV
    ARO-DDPG:
      Project: icml2024
      Key: eval/returns
      Group: ARO_DDPG_WITH_RESET-gymnasium/Humanoid-v4-11986-GPUSV

Visualize:
  RVI-SAC:
    label: "RVI-SAC"
    color: "red"
  SAC:
    label: "SAC with Reset"
    color: "blue"
  ARO-DDPG:
    label: "ARO-DDPG with Reset"
    color: "purple"


==> plotter/output/main_result.json <==
{
    "Ant": {
        "RVI-SAC": {
            "mean": 6104.136948313089,
            "std": 199.3323979244395
        },
        "SAC-0.99": {
            "mean": 4511.199752962294,
            "std": 605.9787868316324
        },
        "SAC-0.999": {
            "mean": 1948.5338778226,
            "std": 875.4998827132927
        },
        "SAC-0.97": {
            "mean": 4855.865973485836,
            "std": 1257.0211760491281
        },
        "ARO-DDPG": {
            "mean": 2073.8871463956057,
            "std": 185.99537548542656
        },
        "ATRPO": {
            "mean": 959.2549809373716,
            "std": 18.56892964093573
        }
    }
}

==> plotter/pyproject.toml <==
[project]
name = "plot_results"
version = "0.1.0"
dependencies = ["matplotlib", "wandb", "pandas"]

